Spatiotemporal tomography based on scattered multiangular signals and its application for resolving evolving clouds using moving platforms

We derive computed tomography (CT) of a time-varying volumetric translucent object, using a small number of moving cameras. We particularly focus on passive scattering tomography, which is a non-linear problem. We demonstrate the approach on dynamic clouds, as clouds have a major effect on Earth's climate. State of the art scattering CT assumes a static object. Existing 4D CT methods rely on a linear image formation model and often on significant priors. In this paper, the angular and temporal sampling rates needed for a proper recovery are discussed. If these rates are used, the paper leads to a representation of the time-varying object, which simplifies 4D CT tomography. The task is achieved using gradient-based optimization. We demonstrate this in physics-based simulations and in an experiment that had yielded real-world data.

==> figures/opening_figure.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'opening_figure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1411.715828bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2829234)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{opening_figure.pdf}}%
    \put(0.92684781,0.25885223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285965\unitlength}\raggedright $c_3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{opening_figure.pdf}}%
    \put(0.46248091,0.25242988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285965\unitlength}\raggedright $c_2$\end{minipage}}}%
    \put(0.04006126,0.04982207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2147842\unitlength}\raggedright scene at $t_1$ \end{minipage}}}%
    \put(0.15409876,0.25059807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285965\unitlength}\raggedright $c_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{opening_figure.pdf}}%
    \put(0.36621125,0.04982207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2147842\unitlength}\raggedright scene at $t_2$ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{opening_figure.pdf}}%
    \put(0.69236141,0.04982206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2147842\unitlength}\raggedright scene at $t_3$ \end{minipage}}}%
  \end{picture}%
\endgroup%


==> opening_figure.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'opening_figure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1411.715828bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2829234)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{opening_figure.pdf}}%
    \put(0.92684781,0.25885223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285965\unitlength}\raggedright $c_3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{opening_figure.pdf}}%
    \put(0.46248091,0.25242988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285965\unitlength}\raggedright $c_2$\end{minipage}}}%
    \put(0.04006126,0.04982207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2147842\unitlength}\raggedright scene at $t_1$ \end{minipage}}}%
    \put(0.15409876,0.25059807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285965\unitlength}\raggedright $c_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{opening_figure.pdf}}%
    \put(0.36621125,0.04982207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2147842\unitlength}\raggedright scene at $t_2$ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{opening_figure.pdf}}%
    \put(0.69236141,0.04982206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2147842\unitlength}\raggedright scene at $t_3$ \end{minipage}}}%
  \end{picture}%
\endgroup%

